Learning Elastic Constitutive Material and Damping Models

Commonly used linear and nonlinear constitutive material models in deformation simulation contain many simplifications and only cover a tiny part of possible material behavior. In this work we propose a framework for learning customized models of deformable materials from example surface trajectories. The key idea is to iteratively improve a correction to a nominal model of the elastic and damping properties of the object, which allows new forward simulations with the learned correction to more accurately predict the behavior of a given soft object. Space-time optimization is employed to identify gentle control forces with which we extract necessary data for model inference and to finally encapsulate the material correction into a compact parametric form. Furthermore, a patch based position constraint is proposed to tackle the challenge of handling incomplete and noisy observations arising in real-world examples. We demonstrate the effectiveness of our method with a set of synthetic examples, as well with data captured from real world homogeneous elastic objects.

==> DeepM-pg2020.inc <==
% ---------------------------------------------------------------------
% EG author guidelines plus sample file for EG publication using LaTeX2e input
% D.Fellner, v2.03, Dec 14, 2018


\title[EG \LaTeX\ Author Guidelines]%
      {Learning Elastic Constitutive Material and Damping Models}

% for anonymous conference submission please enter your SUBMISSION ID
% instead of the author's name (and leave the affiliation blank) !!
% for final version: please provide your *own* ORCID in the brackets following \orcid; see https://orcid.org/ for more details.
\author[Bin Wang \& Paul Kry \& Yuanmin Deng \& Baoquan Chen \& Uri Ascher \& Hui Huang]
{\parbox{\textwidth}{\centering 
Bin Wang\thanks{Chairman Eurographics Publications Board}$^{1}$\orcid{0000-0001-7756-0901}, 
Paul Kry$^{2}$\orcid{0000-0001-7756-0901}
Yuanmin Deng$^{3}$\orcid{0000-0001-7756-0901}
Baoquan Chen$^{4}$\orcid{0000-0001-7756-0901}
Uri Ascher$^{5}$\orcid{0000-0001-7756-0901}
and Hui Huang$^{6}$\orcid{0000-0001-5923-423X} 
%        S. Spencer$^2$\thanks{Chairman Siggraph Publications Board}
        }
        \\
% For Computer Graphics Forum: Please use the abbreviation of your first name.
{\parbox{\textwidth}{\centering 
$^1$ Beijing Film Academy, AICFVE, China \quad
$^2$ McGill University, Canada \quad
$^3$ Shandong University, China \\
$^4$ Peiking University, FFCS, China \quad
$^5$ University of British Columbia, Canada \quad
$^6$ Shenzhen University, China \\
       }
}
}
% ------------------------------------------------------------------------

% if the Editors-in-Chief have given you the data, you may uncomment
% the following five lines and insert it here
%
% \volume{36}   % the volume in which the issue will be published;
% \issue{1}     % the issue number of the publication
% \pStartPage{1}      % set starting page


%-------------------------------------------------------------------------
\begin{document}


\teaser{
\includegraphics[trim=3cm 1cm 3cm 1cm, width=.99\linewidth]{Figures/teaser.pdf}
\centering
\caption{	Our parametric material model learns a correction to a nominal material model from kinematic data alone, allowing us to accurately capture the nonlinearity of different constitutive material models. Left: classical nonlinear constitutive material. Middle: user designed elasticity and damping. Right: real world material. }
\label{fig:tease}
}

\maketitle
%-------------------------------------------------------------------------
\begin{abstract}
   Commonly used linear and nonlinear constitutive material models in deformation simulation contain many simplifications and only cover a tiny part of possible material behavior. In this work we propose a framework for learning customized models of deformable materials from example surface trajectories. The key idea is to iteratively improve a correction to a nominal model of the elastic and damping properties of the object, which allows new forward simulations with the learned correction to more accurately predict the behavior of a given soft object. Space-time optimization is employed to identify gentle control forces with which we extract necessary data for model inference and to finally encapsulate the material correction into a compact parametric form. Furthermore, a patch based position constraint is proposed to tackle the challenge of handling incomplete and noisy observations arising in real-world examples. We demonstrate the effectiveness of our method with a set of synthetic examples, as well with data captured from real world homogeneous elastic objects. \\
   %Leave one blank line after the abstract, 
   %then add the subject categories according to the ACM Classification Index 
%-------------------------------------------------------------------------
%  ACM CCS 1998
%  (see https://www.acm.org/publications/computing-classification-system/1998)
% \begin{classification} % according to https://www.acm.org/publications/computing-classification-system/1998
% \CCScat{Computer Graphics}{I.3.3}{Picture/Image Generation}{Line and curve generation}
% \end{classification}
%-------------------------------------------------------------------------
%  ACM CCS 2012
   (see https://www.acm.org/publications/class-2012)
%The tool at \url{http://dl.acm.org/ccs.cfm} can be used to generate
% CCS codes.
%Example:
\begin{CCSXML}
<ccs2012>
<concept>
<concept_id>10010147.10010371.10010352.10010381</concept_id>
<concept_desc>Computing methodologies~Collision detection</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010588.10010559</concept_id>
<concept_desc>Hardware~Sensors and actuators</concept_desc>
<concept_significance>300</concept_significance>
</concept>
<concept>
<concept_id>10010583.10010584.10010587</concept_id>
<concept_desc>Hardware~PCB design and layout</concept_desc>
<concept_significance>100</concept_significance>
</concept>
</ccs2012>
\end{CCSXML}

\ccsdesc[300]{Computing methodologies~Collision detection}
\ccsdesc[300]{Hardware~Sensors and actuators}
\ccsdesc[100]{Hardware~PCB design and layout}


\printccsdesc   
\end{abstract}  
%-------------------------------------------------------------------------
\section{Introduction}\label{sec:intro}

%\input{intro}
The simulation of deformable objects is ubiquitous in computer graphics and robotics research due to the large number of varied applications, including animation, movie making, medical treatment and manufacturing. These applications benefit from high fidelity deformation simulation, which is dependent upon the underlying constitutive material model.  Subsequently, the material parameters must be carefully tuned in order to fit empirical data. Data-driven methods have recently exhibited great potential in this direction. Advanced scanning technologies can be used to faithfully capture a deformation behavior under external force, and in turn the data can be used to estimate the parameters of the mathematical model.

However, there is currently no standard method for choosing the appropriate constitutive models, especially for large deformations, real-world materials, heterogeneous models, and artist designed cartoon physics.   The situation for modeling damping is even worse. Indeed, there is no agreement about models in the mechanical engineering literature which can describe various damping effects in a unified way.  Many use the Rayleigh model, which can be inadequate for visual purposes~\cite{Xu2017}. Based on these observations, in this paper we propose a more general material inference framework obtained by directly learning constitutive laws rather than fitting parameters from real-world motion data. Learning a constitutive model is challenging because: (1) the model should be able to encapsulate all the variations of material properties in a generic way; (2) there may be no obvious source of training data; and (3) real-world motion data is typically sparse and noisy.
We address these challenges and make the following contributions:
%The main contributions include: 
%(1) 
\vspace{-0.5em}
\begin{itemize}
\item 
a constitutive material model designed as a combination of empirical baseline model and a parametric correction; %representation, in which all the variations of material properties are encapsulated. 
%This model maintains a good balance between stability and flexibility. 
%
%(2) 
\item 
%Our progressive 
an inverse learning framework capable of learning a complex constitutive material from sparse motion trajectories; and
%. The highlight in this framework is leveraging a space-time optimization technique to generate annotated data for constitutive model fitting. 
%
%(3)
\item 
%By incorporating 
a differentiable patch based position constraint for probabilistic correspondences, which allows our system to work faithfully on real-world captured data.
\end{itemize}

Fig.~\ref{fig:tease} shows a preview of our approach and results.  We demonstrate the performance on several problems, including synthetic examples, coarsening applications, and captured data. The variety of results described in Section~\ref{sec:results} leads us to believe that our work is a useful technique and 
an important step in advancing data-driven 
% construction and understanding of nonlinear 
constitutive elastodynamic force models.

%-------------------------------------------------------------------------
\section{Related work}\label{sec:related}

%\input{related}
Data-driven material parameter optimization offers great potential for computer graphics applications, such as fabrics, soft objects, and human organs and faces~\cite{Pai01,Schoner04,Becker07,Wang11,Miguel12,Bickel09}. Bickel et al.~\cite{Bickel09} fit material parameters with an incremental loading strategy to better approximate nonlinear strain-stress relationships. Wang et al.~\cite{Wang11} propose a piecewise linear elastic model to reproduce nonlinear, anisotropic stretching and bending of cloth.  Other appropaches directly optimize nonlinear stress-strain curves based on measurements~\cite{Miguel12}, and estimate internal friction~\cite{Miguel2013}.  Miguel et al.~\cite{Miguel2016} model example based cloth and elastic solid materials with energy functions.

A common limitation with previous methods is that they require a dense force displacement field. While Bhat et al.~\cite{Bhat03} avoid the need for force capture by using video tracking of cloth, they still assume a trivial cloth reference shape. Yang et al.~\cite{Yang2017} present a learning-based algorithm to recover material properties of cloth from videos, using training data sets generated by physics-based simulators.  Here, material type estimation is the focus due to inconsistencies between real and synthetic data and sparse material space sampling. Davis et al.~\cite{Davis2017} estimate material and damping properties by extracting small vibration modes from high-speed and regular frame-rate video.

Both Wang et al.~\cite{Wang2015} and the more recent Hahn et al.~\cite{Hahn19} estimate material properties from partially observed surface trajectories of an object's passive dynamics. A gradient-free Nelder-Mead optimization algorithm is employed by Wang et al., whereas Hahn et al.~compute the gradient with respect to material parameters using either direct sensitivity analysis or an adjoint state method.  Our work has a similar setting, but focuses on correcting the errors that arise when starting with simple elastic and damping force models
\uri{and differs in the methods used in the pipeline}.

%\subsection{Material Design}

Another popular trend in computer graphics is to directly fit parametric functions as a material description.  Xu et al.~\cite{Xu2015} provide a method to design isotropic and anisotropic (orthotropic) nonlinear solid elastic materials using a piecewise spline interface, which can provide local control on deformation behavior. A hyperelasticity model based on energy addends~\cite{Miguel2016} allows modeling of various nonlinear elasticity effects in a separable manner. Instead of explicitly modeling the stress-strain relationship, Martin et al.~\cite{Martin2011} and Schumacher et al.~\cite{Schumacher12} promote an art-directed approach to solid simulation, which constructs a manifold of preferred deformation examples, to which the object is guided.  

Also related are coarsening techniques, for instance, in applications for computational design for fabrication~\cite{Chen2015,Panetta2015,Chen2017,Chen:coarsen:2019}, where equivalent physics based models are important.  Kharevych et al.~\cite{Kharevych2009} take an energy based approach to coarsening composite elastic objects through the use of global harmonic displacements. Nesme et al.~\cite{Nesme2009} create nonlinear shape functions and projected fine-level mass, stiffness, and damping matrices to produce coarse composite elements, while Torres et al.~\cite{Torres2016} introduce an improved element based coarsening method that deals with corotation. 

In comparison to elasticity modeling, few publications have focused on the design of damping models. Xu et al.~\cite{Xu2017} present a method for designing anisotropic and/or nonlinear damping effects. Banderas et al.~\cite{Banderas18} model damping based on dissipation potentials using strain rate to control damping. (\uri{We} use a similar approach.) Targeting cloth hysteresis effects, Miguel et al.~\cite{Miguel2013} propose an internal friction model based on an augmented reparameterization of Dahl's model.  
%
In our work, inspired by Xu et al.~\cite{Xu2015}, we use principal stretches to formulate nonlinear elastic and damping force corrections due to its complexity and flexibility. However, instead of using %a 
splines, we adopt radial basis functions (RBF) to parameterize the material correction.

%\subsection{Machine Learning in Material Science}

% PGK: here de-emphasizing the magesty of NN solutions 

Neural networks have also been proposed as solutions in the 
%(NN) analysis has had a liberating effect on materials science, by enabling the 
study of %incredibly 
diverse phenomena which are not as yet accessible to physical modeling~\cite{ghaboussi1991knowledge,Ghaboussi1998}. Jung and Ghaboussi~\cite{Jung2006} modeled rate-dependent materials. Stefanos and Gyan~\cite{Stefanos15} used the length of the strain trajectory traced by a material point, also called intrinsic time, as an additional input parameter in training because of its importance in
% essential for 
cyclic and transient loading situations. 
%
In the computer graphics community, deep learning technology for deformation modeling has gradually gained more attention. The DeepWarp technique~\cite{Luo2018} attempts to learn a mapping from a linear elasticity simulation to its nonlinear counterpart. Fulton et al.~\cite{Fulton2019} perform time integration of the elastodynamic system in a learned nonlinear reduced latent space, which is represented using a neural network. 
%
In comparison, our work focuses on the underlying constitutive model for FEM simulation and employs RBF regression.


%-------------------------------------------------------------------------
\section{Overview}\label{sec:overview}

%\input{overview}
\begin{figure*}[t!]
\centering
\includegraphics[trim=40 1.5cm 8 3.cm,clip,width=\linewidth]{Figures/overview.pdf}
\caption{Schematic overview of our data-driven parametric material learning framework. \urin{Our algorithm} iteratively learns a correction to a nominal material model that allows us to accurately reproduce the captured trajectory, even when the nominal model differs significantly \urin{from the corrected one}.
}
\label{fig:loop}
\vspace{-10pt}
\end{figure*}

\binTVCG{\urin{An} overview of our progressive material learning framework is \urin{given} %demonstrated 
in Fig.~\ref{fig:loop}(a).}
\binTVCG{Under this framework, \urin{the} material model is represented in a two component manner, \urin{as described in Section~\ref{sec:mateiral}.}} 
A baseline constitutive \urin{elastodynamic model}, called \emph{nominal model}, is assumed to be given.
The baseline model correction is encapsulated in a \emph{parametric function}.
%,\binTVCG{which mapps current deformation status(strain and strain rate) to corresponding stress correction}.
%and is need to be inferred using proposed algorithm}. 
The core of our approach is to infer \urin{this} %the above 
parametric function
%learn accurate elastic and damping properties of an object 
through trajectory fitting.

The input \urin{to} the system is a set of \emph{surface trajectories} of an object moving dynamically, unforced, in response to an initial perturbation. 
The main loop alternates between solving a \emph{space-time optimization problem} (Section~\ref{sec:sto}), and \emph{fitting a correction function} (Section~\ref{sec:correction}). 
\binTVCG{The space-time optimization injects a gentle \emph{control force} to keep the system trajectories close to desired input trajectories 
\urin{while still obeying} Newton's physical \pk{laws}. The key insight is that this gentle control force identifies what is currently missing due to material \urin{model} inaccuracy and should be compensated using the correction model.}
%\binTVCG{Since our parametric correction model mapps current deformation status(strain and strain rate) to corresponding stress correction.}
Additionally, we solve \urin{a local overdetermined algebraic} problem to identify the missing corrective stress on each tetrahedron from the vertex control forces, 
taking all the frames into consideration. Then, the best fit correction model is distilled \pk{from the strain, strain rate, and stress data}. 
Since the correction is added to both the \emph{forward simulation} and the \emph{space-time optimization}, it in turn improves how the forward simulation matches the example trajectory.
\binTVCG{ Trajectory similarity is 
monitored to determine the convergence of overall learning algorithm.
As the iterations progress, the correction is gradually refined to provide better accuracy. 
}

%In the \uri{following} \pk{iterations}, the current correction of the nominal material model is added to both the \emph{forward simulation} and the \emph{sparse reduced space-time optimization}. 
%And how well the trajectory matches the observation is monitored to determine the convergence of overall iterative learning algorithm.

\urin{To enhance %From a 
performance, 
%perspective, 
we use sparse reduced space-time optimization as illustrated in Fig.~\ref{fig:loop}(b)}. The \emph{reduced basis is extracted} by performing singular value decomposition 
on ``snapshots'' of \urin{the} full simulation result at the beginning of each iteration using \urin{the} refined material model. Moreover, 
a \emph{constrained forward simulation} (Section~\ref{sec:warmstart}) is performed to \urin{provide} %give 
a good starting point for the space-time optimization \urin{procedure}, which quickly converges to a solution that identifies a plausible trajectory for unobserved nodes and the corresponding gentle control forces.


%-------------------------------------------------------------------------
\section{Material Model}\label{sec:mateiral}

%\input{background}
Even though there are plenty of empirical hyperelastic constitutive material models such as the nonlinear St. Venant-Kirchhoff, neo-Hookean, Ogden or Mooney-Rivlin materials, 
they do not account for all deformation phenomena that may arise. Choosing a correct model to fit measurement data is already a difficult task.  
%Standard constitutive material families such as 
%%linear corotational, 
%the nonlinear St. Venant-Kirchhoff, neo-Hookean, Ogden or Mooney-Rivlin materials 
%%only cover small range of infinite-dimensional material spaces. 
%do not account for all deformation phenomena that may arise.
%%The main purpose of our proposed neural material 
%%\uri{method} is to use the function representation ability of neural networks to encapsulate variation of different materials in a unified way. 
%%	
Our data-driven approach allows us to learn a parametric
material model that can encapsulate a wide range of elastic and damping
properties in a compact and unified correction function.
%  tempted not to say "resolution independent" given
% that this seems to imply discretization independent
% and I'm not sure I really believe that. 
%	
%	The main purpose of proposed learning-based material model is encapsulate variation of different materials as a unified, compact and resolution independent correction function.


\subsection{Nominal Material Model and Assumptions}
\label{sec:assumptions}

Our deformable models are constructed using linear shape functions.  In order to handle large deformations of soft objects, the nominal material is described in terms of the widely adopted corotated linear FEM, formulated using principal stretches~\cite{Xu2015}. \binTVCG{Corotated linear elasticity models combine the simplicity of the stress-deformation relationship in a linear material with just enough nonlinear characteristics to secure rotational invariance, and without suffering the non-physical zero stress configurations of St. Venant-Kirchhoff materials under extreme compression.} 
%The ensuing computation of the element stresses and vertex forces is straightforward.  

The deformation gradient $F$ for each tetrahedron is diagonalized by SVD, $F = U\hat{F}V^T$, and the first Piola-Kirchoff stress is computed with the principal stretches, 
$\hat{P}(\hat{F})=2\mu(\hat{F}-I)+\binPG{\zeta} tr(\hat{F}-I)I$,
where $\mu$ and \binPG{$\zeta$} are Lam\'{e} parameters.  The diagonal stress is then transformed back to the world frame, $P=U\hat{P}(\hat{F})V^T.$  
An element's contribution to its vertex forces is $P B_m$, where $B_m$ is the inverse material space shape matrix (see~\cite{Sifakis2012}).  
Summing the contributions of all elements, we can build a large sparse matrix $\mathsf{B}$, which combines the entries in $U$, $V$, and $B_m$, and can be multiplied by the block vector of all element diagonal stresses $\hat{\mathsf{p}}$ to give a block vector of all vertex forces $\mathsf{f}$; that is $\mathsf{B}\hat{\mathsf{p}}=\mathsf{f}$.
% PGK: Note that hat on mathsf needs to be done like above otherwise the hat is too low

We include Rayleigh damping in our nominal model, with forces computed by \binPG{\urin{$(\alpha_0 {M}+ \alpha_1 {K})\dot{\mathsf{x}}$}}, 
where $\dot{\mathsf{x}}$ are the FEM vertex velocities, $M$ is the lumped mass matrix, and $K$ is the stiffness matrix assembled from per-element stiffness matrices.
The \urin{nominal model parameters are} assigned manually or computed with the method of Wang et al.~\cite{Wang2015}.

%%%%%%%

\subsection{Parametric Material Correction Model}

%Following \cite{Irving2004}, we transform the deformation gradient velocity $\dot{F}$ by the same $U$ and $V$ as $F$.  While the rotated velocity gradient is not generally diagonal, we set \smash{$\hat{\dot{F}}$} with only the diagonal terms of $U\dot{F}V^T$. 
%

%RBF and network based 
Our parametric material correction model $N$ ultimately computes a correction to the Piola stress to compensate for the elasticity and damping simultaneously. 
Similar to the work of Irving et al.~\cite{Irving2004}, the stress correction is computed in a rotated frame from diagonalized strain and strain-rate as \smash{$\Delta \hat{P} = N(\hat{F},\hat{\dot{F}})$}, 
and then rotated back to current world frame by the same $U$ and $V$ used to diagonalize $F$. 
Here, \smash{$\hat{\dot{F}}$} is defined %and used 
as the 3 diagonal components of $U\dot{F}V^T$, where $\dot{F}$ is the deformation gradient velocity. 
The corrected stresses in the world frame are
\begin{equation}
P_n = U(\hat{P}(\hat{F}) + N(\hat{F},\hat{\dot{F}}))V^T.
\label{eq:force}
\end{equation}  
%Our parametric material correction model ultimately computes a correction to the Piola stress using the same rotations $U$ and $V$ as the nominal model, and corrects the elasticity and damping 
%simultaneously from diagonalized strain and strain-rate.
%
%Similar to \cite{Irving2004}, which computes a damping force by transforming the deformation gradient velocity $\dot{F}$ by the same $U$ and $V$ used to diagonalize $F$ and uses only the diagonal terms to compute damping stress $\hat{P}$ in the rotated frame, we define and use \smash{$\hat{\dot{F}}$} as the 3 diagonal components of $U\dot{F}V^T$. 
%
%Thus we define the function $N$ to be our correction of the diagonal stress, \smash{$\Delta \hat{P} = N(\hat{F},\hat{\dot{F}})$}.
Using principal stretches and the diagonal deformation gradient velocity reduces the complexity of our function approximation problem, but still permits complex stress corrections and strain dependent damping.  
%As discussed %later 
%\urin{Section~\ref{sec6.2}}, the 6-input 3-output function approximation problem allows us \pk{to use an RBF with a moderate number of 
%basis functions,
%\binTVCG{kernels.}}
\binTVCG{We use the (parameter, strain) and (parameter, strain rate) pairs as centers of two individual \urin{radial basis functions
for corrections of the} principal stress and damping parameter.}
\bin{As demonstrated in Fig.~\ref{fig:loop}(a), \pk{during each} optimization iteration, the correction is encapsulated in an RBF parametric representation.} 
\binTVCG{ Our framework is compatible with many other parametric representations, and a spline-based representation as in~\cite{Xu2015} could be another promising option for future work. } %is solvle without involving much computation effort.  }


%-------------------------------------------------------------------------
\section{Force Correction Estimation} \label{sec:sto}

%\input{algorithm}
\begin{figure*}[t]
\centering
\includegraphics[trim=0 0.0cm 0.0cm 0.0cm,clip,width=0.98\linewidth]{Figures/hanger.pdf}
\caption{Point cloud tracking and shape similarity matching: (a) the physics-based probabilistic tracking method gradually deforming the mesh to fit the point cloud; (b) the final maximum correspondence for each point in the point cloud to a selection of 10 surface points, which shows tight localized correspondence between the point cloud and the selected points.} 
%\pk{WHY DOES COLOR BAR MAX OUT AT 0.04... I SHOULD NOT HAVE CALLED THESE PROBABILITIES?}}
%	Point cloud data tracking result and correspondence between point cloud and 10 mesh sample points. The tracking start with large discrepancies between mesh and point cloud. The physics-based probabilistic tracking method gradually deforms the mesh to fit the point cloud. }
\label{fig:HangerPointCloud}
\vspace{-10pt}
\end{figure*} 
%\textcolor{red}{We need a short introduction here, but likewise, perhaps there needs to be a section on the acquisition and preparation of data.}

%In the following subsections, we provide in depth details on the different steps of our algorithm.  With many of the steps involving approximations, 
%and the captured surface trajectories may include noise.  As such, 
\urin{The general philosophy of the algorithm described in this section is to gradually learn the corrections necessary to produce forward simulations that replicate the 
captured desired trajectory.}
%The desired  surface trajectory provides a rich source of information about the dynamics of the object. 
The purpose of using space-time optimization\urin{, in turn,} is to compute a set of gentle control forces that  drive the simulation to fit 
captured data. Consequently, information to correct our currently estimated parametric material \pk{model} such that the simulation follows captured data can be distilled from \urin{the}
space-time optimization result.  

\subsection{Sparse Reduced Space-Time Optimization}
% PGK : Removed constraints!  Watch out for this elsewhere! 


\newcommand{\norm}[1]{\left\lVert#1\right\rVert}
\newcommand{\bsfs}{\bm{\mathsf{s}}}
\newcommand{\bsfx}{\bm{\mathsf{x}}}
\newcommand{\bsfz}{\bm{\mathsf{z}}}
\newcommand{\bsfC}{\bm{\mathsf{C}}}
\newcommand{\bsfCf}{\bm{\mathsf{C_f}}}
\newcommand{\bsfCx}{\bm{\mathsf{C_x}}}
\newcommand{\bsfCz}{\bm{\mathsf{C_z}}}

%The desired surface trajectory provides a rich source of information about the dynamics of the object.  The purpose of using a space-time optimization is to compute a set of gentle control forces that will correct our currently estimated parametric material \pk{model} such that the simulation follows captured data.    
Many \urin{variants} %variations 
of the space-time constraints approach of Witkin and Kass~\cite{Witkin1988} have been proposed. To deal with the large number of degrees of freedom in our deformable models, we use reduction and sparse constraints taking inspiration from recent work~\cite{Barbic2009,Schulz2014}.
We compute a reduced basis $\Phi$ \urin{using a proper orthogonal decomposition (POD) data driven  method,} which performs principal component analysis (PCA) 
on \urin{the} forward simulation trajectory with the provided initial conditions \urin{for} our current approximation of the material model. 
%We compute a reduced basis $\Phi$ from principal component analysis (PCA) of a trajectory created with an unconstrained forward simulation with the provided initial conditions and our current approximation of the material model.  We desire a small yet expressive basis which is fast to compute.  
%\sout{For the analysis we use a short portion of the forward simulation sequence which targets the most interesting dynamics, and perform PCA on only a fraction of the frames, in turn keeping only a fraction of the vectors for the basis.}
%For instance, in many examples we use one fifth of the frames of approximately a half second of simulation at 1000 Hz, keeping half of the vectors for a 50 dimensional reduced basis.   
\binTVCG{An alternative would be to formulate the basis by linear combination of a much larger set of modes, and optimize the weighting matrix simultaneously~\cite{Li14}.}
We solve the space time optimization as an error minimization problem with an
objective function that consists of two parts: \urin{physical, %error, 
and sparse trajectory misfits}.
%$\bsfC$ contains both physics constraints $\bsfCf$ and position constraints $\bsfCx$. 
%Using a discretized approximation of the acceleration, the unreduced equation of motion at time step $i$ is given by
%\begin{equation}
%	%\mathsf{C}_i \equiv 
%	h^{-2}\mathsf{M}(\mathsf{x}_{i-1} - 2\mathsf{x}_i + \mathsf{x}_{i+1} ) 
%	= \mathsf{B}_{i+1} \mathsf{p}_{\mathsf{n},i+1} 
%	+ \mathsf{f}_{ext},
%	%-\mathsf{f}_{i+1}.
%	%%%\hat{P}(\hat{F_j}) + N(\hat{\dot{F_j}},\hat{\dot{F_j}}) ) 
%	%\label{eq:physicsconstraint}
%\end{equation}
%with gravity force $\mathsf{f}_{ext}$.  This equation corresponds to our %semi-implicit backward Euler 
%forward integration method because the force term evaluation is at the
%end of the time step.  
%However,
\urin{In practice, we optimize with reduced coordinates $\mathsf{z}_i$, where $\mathsf{x}_i = \Phi \mathsf{z}_i$. Thus,}
\uri{approximating the acceleration using a finite difference scheme}
the reduced physics errors at each time step are
\begin{equation}
\mathsf{C_f}_i \equiv 
h^{-2}\Phi^T\mathsf{M}\Phi(\mathsf{z}_{i-1} - 2\mathsf{z}_i + \mathsf{z}_{i+1} ) 
- \Phi^T\mathsf{B}_{i+1} \mathsf{p}_{\mathsf{n},i+1} 
- \Phi^T\mathsf{f}_{ext} .
\label{eq:Cfi}
\end{equation}
%where the acceleration is approximated using \urin{a finite difference scheme.} % as the first term on right-hand side shows, and 
This equation corresponds to our %semi-implicit backward Euler 
forward integration method because the force term %evaluation 
is \urin{evaluated} at the
end of the time step.  
\urin{Next,} the desired example trajectory is sparse because it comes from an incomplete scan of the surface.
%, and in our synthetic examples we note that only a very sparse set of position constraints are necessary. 
%
%\bin{, we ultimately only need an extremely sparse set of position constraints.  We use sparse %position constraints selected as a random but well distributed set of points from the desired %trajectory (we typically use 5 or 6 points). SINCE THE TITLE ALREADY REMOVED 'SPARSE TRAJECTORY',I %SUGGEST REMOVE THIS SENTENCE} 
Letting vector $\mathsf{s}_{i}$ contain the desired point positions at time step $i$, we can write the sparse trajectory error at each time step as
\binPG{
\begin{equation}
\mathsf{C_z}_i \equiv \eta( \mathsf{S} \Phi \mathsf{z}_i - \mathsf{s}_{i} ),
\label{eq:sparsePosition}
\end{equation}}
where the wide sparse selection matrix $\mathsf{S}$ extracts the components of the desired positions by having one non-zero entry per row.  The scalar \binPG{$\eta$} is used to specify the weight of position constraints given that the combination of physics and position constraints are solved in a soft manner.
%\pk{WAIT WHAT? I thought this was  not the case.}


Letting $\bsfC ( \bm{\mathsf{z}})$ concatenate all physics errors $\bsfCf$ on top of all position errors $\bsfCz$, our goal is to find a reduced trajectory $\bsfz$ that minimizes 
%the violation of both, that is, minimizes 
\urin{$||\bm{\mathsf{C}}||_2$}.
\urin{We solve this using standard techniques.}  
%We approach this as a root finding problem, with the starting point being the projection of the constrained forward simulation trajectory into the reduced basis.  Thus, we iterate on solving     
%In our formulation, by choosing vertex control forces instead of stresses, $\hat{\bsfs}$ will always be zero.  Furthermore, we simplify the solution of Equation~\ref{eq:ST2} to 
%\begin{equation}
%	\frac{\partial \bsfC}{\partial \bm{\mathsf{z}}} \Delta {\bm{\mathsf{z}}} = -\bsfC, 
%	\label{eq:ourSTC}
%\end{equation}
%updating our solution $\bm{\mathsf{z}}^* \leftarrow \bm{\mathsf{z}}^* + \zeta_\mathsf{z} \Delta \bm{\mathsf{z}}$, using a step damped by factor $\zeta_\mathsf{z}$, typically in the range 0.1 to 0.5.
%, 
%and then directly setting all constrained positions $\bm{\mathsf{z}}_\mathsf{c}$ in $\bm{\mathsf{z}}^*$ to satisfy
%$\bsfCx$.
%
We do not assemble the Jacobian %gradient 
matrix \scalebox{0.9}{$\frac{\partial \bsfC}{\partial \bm{\mathsf{z}}}$} directly.
% in Equation~\ref{eq:ourSTC}, 
Instead, we
%but 
use the chain rule and keep it in the factored form
%\smash{\frac{\partial \bsfC}{\partial \bm{\mathsf{z}}} = 
\scalebox{0.9}{$\smash{\frac{\partial \bsfC}{\partial \bm{\mathsf{x}}} \frac{\partial \bsfx}{\partial \bsfz},}$}
%\begin{equation}
%\frac{\partial \bsfC}{\partial \bm{\mathsf{z}}} = \frac{\partial \bsfC}{\partial \bm{\mathsf{x}}} \frac{\partial %\bsfx}{\partial \bsfz},
%\end{equation}
where $\smash{\frac{\partial \bsfx}{\partial \bsfz}}$ simply contains copies of the basis matrix $\Phi$.
% since $\frac{\partial \mathsf{x}_i}{\partial \mathsf{z}_i}=\Phi$.
%The gradient $\smash{\frac{\partial \bsfCf}{\partial \bm{\mathsf{x}}}}$, which is 
The \urin{matrix} 
%top part of gradient
$\frac{\partial \bsfCf}{\partial \bm{\mathsf{x}}}$
%, that is, the gradient of $\bsfCf$, 
has a very simple part that links vertices at different time steps through the acceleration term, and a more complex part where the chain rule must be applied to compute the force gradient.  This would normally include a contribution from the parametric material correction, but generally we note better convergence when we omit it, leaving only the gradient of the nominal material. \binTVCG{The reason is \urin{that} the first order derivative of an inaccurate parametric function %will
\urin{may}  introduce more \urin{noise into} %instability to 
the system. } Because we still have the parametric material correction on the right hand side, we only change the convergence and not the solution.  Thus, this second part sprinkles off diagonal terms into the matrix, linking vertices that are adjacent to a common element.  
%The bottom part of gradient 
The matrix $\frac{\partial \bsfCz}{\partial \bm{\mathsf{x}}}$
%, that is, the gradient of $\bsfCz$, 
simply contains copies of the selection matrix $\mathsf{S}$.  
%The resulting matrix is tall, and 
While the Jacobian matrix is very large, it is also very sparse.
We compute the solution using the CUSP~\cite{Cusp} library's sparse least square conjugate gradient implementation on GPU. 
%the Eigen library's sparse least squares conjugate gradient implementation.
% PGK: CAN'T be true... it is not square... it is a tall matrix and needs a least squares approach

We check for convergence to solution $\bm{\mathsf{z}}^*$ by monitoring our progress in reducing % the violation of 
\binTVCG{errors $\bsfC ( \bm{\mathsf{z}})$.}
%physics errors in Equation~\ref{eq:Cfi}.  
Once converged, \urin{the physical misfits $\bsfCf$} %it is exactly these violations that 
provide the necessary control forces to refine our current parametric material correction model.
%While we do not even directly solve for the control force (our optimization only solves for the reduced coordinate trajectory), 
That is, given an optimized reduced trajectory $\bsfz$, the gentle control force is computed as
%from the error in the physics constraints,
\begin{equation}
\mathsf{f}_{i+1} =  
h^{-2}\mathsf{M}\Phi(\mathsf{z}_{i-1} - 2\mathsf{z}_i + \mathsf{z}_{i+1} ) 
- \mathsf{B}_{i+1} \mathsf{p}_{\mathsf{n},i+1} 
- \mathsf{f}_{ext}.
%%%\hat{P}(\hat{F_j}) + N(\hat{\dot{F_j}},\hat{\dot{F_j}}) ) 
\label{eq:physicsconstraint}
\end{equation}
While it may be desirable to solve for control stresses at each element, as these are what is required for learning a correction, our approach permits an easier solution that directly provides a control force at each vertex.


\subsection{\binTVCG{Warm Start}}
\label{sec:warmstart}

%We use semi-implicit backward Euler integration for simulation, as well as for the creation of a starting guess for space time optimization.  While this choice of integrator has the disadvantage of time step dependent numerical damping, it is convenient due to the ease of implementation and stability.  
The sparse reduced space-time optimization needs a reasonable \binTVCG{initial guess} (starting trajectory).  While the forward simulation with the current parametric material correction could serve this purpose, we find it valuable to simulate a trajectory that is also constrained to follow the desired surface motion.  
\urin{For the forward simulation, 
%as well as for the creation of a starting guess for space time optimization,
we solve at each step  the equation} 
\begin{equation}
\mathsf{A} \Delta \mathsf{v} = h \mathsf{f} ,
\end{equation}
where $\mathsf{f} = \mathsf{B p_n} + \mathsf{f}_\text{ext}$, with $\mathsf{p_n}$ being the block vector of stress corrections at the current time step
\urin{and} $\mathsf{f}_\text{ext}$ the external gravity force, and $\mathsf{A = M - hD -h^2K}$, where $\mathsf{D}$ and $\mathsf{K}$ are assembled using the gradient of 
Eq.~\ref{eq:force}.  Many of our models are rigidly attached to the world, and we typically remove these degrees of freedom from the system.  
%Forward simulation is an important step in our fitting process as we use it to evaluate the performance of the current parametric material correction estimate, which we do by monitoring the maximum vertex error compared to the ground truth trajectory observation.
% PGK unsure what to call this at this point... 
We can further divide the vertices into two groups, 
\begin{equation}
\begin{pmatrix}
\mathsf{A_{uu}} & \mathsf{A_{uc}} \\ \mathsf{A_{cu}} & \mathsf{A_{cc}}
\end{pmatrix}
\begin{pmatrix}
\Delta \mathsf{v_u} \\ \Delta \mathsf{v_c}
\end{pmatrix}
=
h
\begin{pmatrix}
\mathsf{f_u} \\ \mathsf{f_c}
\end{pmatrix} ,
\end{equation}
where we use subscripts $u$ for unconstrained and $c$ for constrained.  The second block row can be discarded\urin{, leaving} a smaller system to solve, namely,
\begin{equation}
\mathsf{A_{uu}} \Delta \mathsf{v_u} =  h\mathsf{f_u} - \mathsf{A_{uc}} \Delta \mathsf{v_c}.
\end{equation}
Here, $\Delta \mathsf{v_c}$ at time step $i$ is computed by a second order %central finite 
difference, $h^{-1}(x_{i-1} - 2x_i + x_{i+1})$, \binTVCG{in which the positions are already given as constraints}.  We solve these large sparse systems using PARDISO~\cite{pardiso-6.0a,pardiso-6.0b}.

%\begin{figure*}[t!] % trim left lower right uper
%	\includegraphics[trim=0 1.0cm 0 0.5cm,clip,width=\linewidth]{Figures/NetworkConfigurationsV3.pdf}
%	\caption{Example configurations for the networks used in our neural material model.  
%		While the energy based configuration may have nice properties, we can still
%		produce high quality corrections with a direct computation of stresses,
%		which has the advantage of a much less expensive material stiffness computation.
%		Our networks have 6 neurons in the hidden layer when estimating
%		an elastic correction alone, %6 inputs (both $\hat{F}$ and $\dot{\hat{F}}$) 
%		and 9 neurons in each hidden layer
%		% later 
%		for a correction that includes damping.}	
%	\label{fig:networkconfig}
%\end{figure*}

\subsection{\pk{Space-time Optimization on Noisy Real Data}}
\label{sec:realdata}
For real observations, the data can be incomplete (i.e., only partial surface scans), %can be 
noisy, and %can be 
in the form of unparameterized point cloud.  Thus, the exact desired point positions $s_i$ at each time step $i$ needed in Eq.~\ref{eq:sparsePosition} are no longer available. 
%
\binTVCG{Since now each surface tetrahedral mesh node \urin{corresponds} to a local point \urin{cloud} patch when it is close to the surface scans, 
we change the node-wise position constraints in the space time optimization to instead be patch-based position constraints.} 
%We must modify the 
%trajectory error 
%\binTVCG{node-wised position constraint}
%in the space time optimization to adaptively match nodes of the tetrahedral mesh when they are close to the surface scans. \binTVCG{Since each surface node corresponding to a local point clous patch, we call it patch based position constraint.} 
We do this \urin{at} every iteration \urin{for finding $\bm{\mathsf{z}}^*$} 
%of Equation~\ref{eq:ourSTC} 
in a manner %which is 
inspired by the physics-based probabilistic tracking method proposed by Schulman et al.~\cite{Schulman13} and extended by Wang et al.~\cite{Wang2015}.


For a frame consisting of $N$ points at a given time instant (time step $i$), we denote point coordinates in the point cloud by $\bm{c}_n$  for $n = 1...N$, and node positions in the tetrahedral mesh surface by $\bm{s}_k$ for $k = 1...K$.
% = \bm{s}_{1:K}, 1 \leq k \leq K$ the vertex positions in the surface mesh $\mathbb{S}$. 
% PGK the mathbb S never comes up again, so perhaps not needed here
Let the probability of correspondence between the point cloud and the mesh nodes be $p_{kn}$.
Assuming that $\bm{c}_n$ is normally distributed around $\bm{s}_k$ as $\bm{c}_n\sim\mathcal{N}(\bm{s}_k, \Sigma_k)$ with an isotropic covariance matrix $\Sigma_k=\sigma^2\bm{I}$, then we compute the probability that nodal value $\bm{s}_k$ of the surface mesh corresponds to the observation $\bm{c}_n$ as
\begin{equation}
\mathbb{P}_{kn} = \frac{1}{\sqrt{(2\pi)^3\|\Sigma_k\|}} \exp \left(-\frac{1}{2}(\bm{c}_n-\bm{s}_k)^T\Sigma_k^{-1}(\bm{c}_n-\bm{s}_k)\right). \nonumber
%\label{eq:correspondence}
\end{equation}
\binTVCG{Note that parameter $\sigma$ is chosen to be approximately the distance between nodes on the object.}
%set based on the accuracy of the scanner.
We only assign point $\bm{c}_n$ to $\bm{s}_k$ if \urin{the probability $\mathbb{P}_{kn}$ is above a threshold}.
%here is a large probability (i.e., we truncate $\mathbb{P}_{kn}$ to zero if the value is below a threshold).  
Fig.~\ref{fig:HangerPointCloud} shows how the mesh gradually conforms to point cloud data, along with final probabilities of correspondence between the point cloud and selected example nodes. 

Now, we can reformulate the trajectory \pk{constraints} of Eq.~\ref{eq:sparsePosition} as a weighed distance between each node and its corresponding patch of point clouds as
\begin{equation}
\mathsf{C_z}_i \equiv \binPG{\eta}  
\sum_{k,n}{\mathbb{P}_{kn}\Sigma_k^{-1}(\bm{c}_n- \Phi_k \mathsf{z}_i)} ,
\label{eq:realdata_positionconstraint}
\end{equation}
where $\Phi_k$ gives the position of surface point $k$ from reduced coordinates $\mathsf{z}_i$, i.e., $\bm{s}_k = \Phi_k \mathsf{z}_i$.
%\mathsf{S} \Phi \mathsf{z}_i -
%
The Jacobian matrix required for space-time optimization of this modified position error is straightforward to compute. 

During space-time optimization, the correspondence probability between point cloud and mesh surface is updated, which allows the mesh nodes to move freely across on the point cloud surfaces. This manner of building parameterized surface trajectories effectively uses the point cloud data as a soft constraint on the nominal model, 
and permits reasonable \uri{estimation} of surface node trajectories.
% that we can use in our iterative learning process.

We use a very similar approach for building the initial starting point for space time optimization from real data.
%step before we can use the proposed algorithm is generating good initial guess for real data examples.  
%As you can see from 
The tracking procedure in Fig.~\ref{fig:HangerPointCloud} \urin{clearly demonstrates that}
the mesh can track the point cloud data correctly, even in the presence of large discrepancies.

%-------------------------------------------------------------------------

\section{Parametric Material Correction}\label{sec:correction}

%\input{network}
\newcommand{\Bsf}{\mathsf{B}}
\newcommand{\psfhat}{\hat{\mathsf{p}}}

The strain and strain-rate trajectory from the space-time optimization, combined with the vertex control forces, cannot be directly used for function fitting. First of all, the \pk{control forces are} defined on each vertex, which is highly related with the topology. \urin{Moreover, the gentle control forces may not be entirely self-consistent (i.e., an element might need different forces to correct a given state of strain and strain-rate at different parts of the trajectory). 
%Finally, the amount of data derived from optimization is quite limited. 
This section describes} %In this section, we describe 
%how we use two complementary parametric representations to fit the model.
\rev{how we use parametric representation to fit the model.}

%The result of our space-time constraints optimization provides nodal control forces to correct our model, but we need to compute stresses from strain and strain rate with our parametric material correction.  In this section, we describe how we fit both RBF and neural network functions of our parametric material correction to the control force data.

% This is the old stuff... (easy?) not sure we're keeping this text...
%
% Easy fix
%At every time step $i$, we must identify stresses that produce the desired control forces $\mathsf{f}_i$.  While the linear system $\Bsf\psfhat=\mathsf{f}$ has a tall matrix for a single tetrahedron, typical larger systems will have more tetrahedra than vertices and $\mathsf{B}$ will be a fat matrix.  Indeed it is possible for different combinations of stresses to produce the same force.  However, $\mathsf{B}$ also has deficient row rank as there can be forces that cannot be realized by internal stresses alone.
%(For instance, a constant force on all vertices as would be produced by gravity cannot be produced by internal stresses.)  
%Thus, we compute the stresses as a least squares problem using LSQR \cite{Paige1982}, which finds $\psfhat^*$ that minimizes  $\norm{\psfhat}$ subject to 
%$\mathsf{B}^T\mathsf{B} \psfhat = \mathsf{B}^T\mathsf{f}$ using an iterative algorithm that exploits sparsity and avoids assembling the product $\mathsf{B}^T\mathsf{B}$.

%\subsection{Stress Reconstruction from Nodal Force}

Section~\ref{sec:assumptions} introduces the equation
$\mathsf{B}\psfhat=\mathsf{f}$, which relates element stresses to nodal forces. 
%
We can compute the stresses as an underdetermined least squares 
problem using LSQR~\cite{Paige1982}, which finds $\psfhat^*$ that minimizes  $\norm{\psfhat}$ subject to 
$\mathsf{B}^T\mathsf{B} \psfhat = \mathsf{B}^T\mathsf{f}$.
%
%Section~\ref{sec:dataprep} described a least squares solution to compute the stress corrections from nodal force corrections found with reduced space time optimization.  
%
However, in tests with ground truth data we observe that the stresses found in this way do not always match that well (see Fig.~\ref{fig:sto_stress}). 
Thus, we use a radial basis function representation to regularize the reconstruction of stress correction through interpolation.

%Here is an alternative approach to {\em regularizing} this solution for stress corrections through interpolation.
%
%Let $m$ be the number of vertices on which we have force corrections
%and $n$ be the number of elements, and note that $m \ll n$.  At a %given frame of the reduced space time optimization trajectory, we %will have a set of principal stretches $\hat{F}_j$ for $j=1...n$.  %Assume for now that the tetrahedra have different deformations and %that these principal stretches are all different.  
%
%Let $S_c$ be the selected set of indices to use as centers in the RBF interpolation.  
%and let $S_o$ be the indices of all the other elements, for which we will want to interpolate the stress.
%
%for instance, for the $x$ component in the rotated frame we can write  
%\begin{equation}
%	\hat{P}_{x} = \sum_{i\in S_c} w_{xi} \phi_i( \hat{F} )
%\end{equation}
%where $w_{xi}$ are the weights.


%\begin{figure}
%	\includegraphics[trim=6cm 0cm 5cm 0cm,clip,width=.24\linewidth]{Figures/RBFReconstruction/GTStress}
%	\includegraphics[trim=6cm 0cm 5cm 0cm,clip,width=.24\linewidth]{Figures/RBFReconstruction/RBFStress40}
%	\includegraphics[trim=6cm 0cm 5cm 0cm,clip,width=.24\linewidth]{Figures/RBFReconstruction/RBFStress}
%	\includegraphics[trim=6cm 0cm 5cm 0cm,clip,width=.24\linewidth]{Figures/RBFReconstruction/NormalStress}
%\hspace{1.1cm} a \hspace{1.8cm} b \hspace{1.8cm} c \hspace{1.8cm} d \hfill
%\caption{ Von Mises stress visualization for comparison of reconstruction results from given nodal elastic forces. The pot holder with neo-Hookean material deformed due to external load. a: Ground truth. b: RBF based reconstruction result with 40 kernels. c: RBF based reconstruction result with 80 kernels. d: Least squares reconstruction %result.}
%\label{fig:sto_stress}
%\end{figure}

\begin{figure}[t]
\centering
\includegraphics[trim=0cm 0cm 0cm 0cm,clip,width=.98\linewidth]{Figures/StressReconstruction}
\caption{ Von Mises stress visualization for comparison of reconstruction results from given nodal elastic forces. The pot holder with neo-Hookean material 
\urin{is} deformed due to external load. (a) Ground truth.  RBF based reconstruction result with (b) 40 kernels, and (c) 80 kernels. (d) Naive least squares reconstruction.}
\label{fig:sto_stress}
\vspace{-10pt}
\end{figure}


From each time step we have a set of principal stretches (and stretch rates) for each element.  We assume \urin{to} %that we 
always have
a variety of deformations across elements and time (i.e., the principal stretches in the data we are fitting are not all the same).  With k-means clustering, we select $m$ stretches to use for interpolation, and define radial basis functions $\phi_i(\hat{F}) = || \hat{F} - \hat{F}_i ||$, for the cluster centers $i=1, \ldots , m$.
Thus, we can write a smooth strain dependent stress correction as an RBF with $m$ basis functions as 
\begin{equation}
\Delta\hat{P} = \sum_{i=1}^m w_{i} \phi_i( \hat{F} )
\label{eq:rbf}
\end{equation}
where $w_{i}\in\mathbb{R}^3$ are the weights.  For each time step $i$, we can assemble a tall matrix $R_i$ containing the basis functions evaluated with $\hat{F}$ for each element to write an equation for computing interpolated stress reconstructions, 
\begin{equation}
\Delta\hat{\mathsf{p}}_i = R_i \mathsf{w},
\end{equation}
where the unknown weights are assembled here into a block vector $\mathsf{w}$.  These corrections must explain the gentle forces of Eq.~\ref{eq:physicsconstraint}, but must also include the current parametric material stress correction
$\Delta \mathsf{p}_c$, that is, 
\begin{equation}
\mathsf{f}_i  = 
\Bsf ( R_i \mathsf{w} - \Delta \mathsf{p}_c).
\end{equation}
Without a damping correction, we would solve for the weights with least squares using the above equation at all time steps.  But we include a damping correction through a strain dependent modification of the Rayleigh parameter $\alpha_1$. The above equation \urin{thus} becomes
\begin{equation}
\mathsf{f}_i  = 
\Bsf ( R_i \mathsf{w} - \Delta \mathsf{p})
+ 
\left(\sum_j{ (R_{ij} \mathsf{w}_{\alpha_1} - \Delta \alpha_{1c_j})  K_j }\right) \dot{\mathsf{x}},
\end{equation}
where $K_j$ is the contribution of element $j$ to the element stiffness matrix with its current strain, $\Delta \alpha_{1c_j}$ is the current Rayleigh correction for this element, and $\mathsf{w}_{\alpha_1}$ are the weights for computing the new Rayleigh correction with $R_{ij}$ being row $j$ of matrix $R_i$.  By least squares we solve for $\mathsf{w}$ and $\mathsf{w}_{\alpha1}$ simultaneously using the data from all time steps. 
\bin{
Comparing with the method of Bickel et al.~\cite{Bickel09}, which explicitly interpolates the Young's modulus and Poisson's \pk{ratio} using RBF functions, we directly interpolate the relationship between strain and stress. For the damping contribution, \pk{however, we use the same strategy of interpolating} physical parameters. 
}


%-------------------------------------------------------------------------
\section{Results and Discussion}\label{sec:results}

%\input{results}
In %the following sections, 
\urin{this section,} we describe experiments that help reveal what is taking place in each step of the algorithm. 
%Finally 
%We show results of our method in action and discuss a collection of material estimation scenarios. 
To validate the accuracy of our algorithm, we use both \urin{real captured data and} synthetic data generated by forward simulations with known material properties.

%With so many steps in our algorithm, it is important to evaluate the performance of each.  In the sections below, we describe experiments that help reveal what is taking place, as well as other experiments that allow us to make choices for the neural network design.  Finally we show results and discuss a collection of material estimation scenarios.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\subsection{Space-Time Optimization}
Space-time optimization is the critical step in the entire pipeline to get training sets from pure kinematic trajectories. 
\urin{For this section}
\bin{%In this part 
we designed three tests using synthetic data to illustrate \urin{how} our %space-time optimization 
scheme can 
%guarantee 
\urin{lead to} the convergence of the entire algorithm. To \urin{better reflect} 
%imitate 
real captured data in this evaluation, we use \pk{virtual scans} as input trajectories.}

\begin{figure}
\vspace{-15pt}
% Adjusted trim and made full width to improve font sizes
% (and avoid clipping labels)
% left bottom right top
\includegraphics[trim=0.1cm 0.4cm 0.4cm 0.1cm,clip,width=0.9\linewidth]{Figures/totalPosErro.pdf}
\caption{ Convergence comparison for learning a material correction with different space-time optimization strategies. 
%Keyword `Traj' denotes synthetic surface trajectories as input, `PC' denotes synthetic point cloud sequence as input.  
Input is either synthetic surface trajectories (Traj) or synthetic point cloud sequence (PC).
Full and Reduce\# distinguish between full and reduced space optimization, where \# is  the number of basis functions.}  
%The number following `Reduce' indicates}
\label{fig:STOAccuracy}
\end{figure}

For a large scale system or a long trajectory, we must solve space-time optimization in reduced space. We test different 
%space-time optimization 
strategies using the same synthetic example (turtle with neo-Hookean material) and compare how well they converge.  The results are shown in Fig.~\ref{fig:STOAccuracy}. 
%Keywords `Full' and `Reduce' in the legend specify whether results use full or reduced space time optimization. The number following `Reduce' indicates the number of vectors in the reduced basis. 
%We have two types of the desired trajectories in this test: synthetic surface trajectories (keyword `Traj') and virtual scanned point cloud sequences (keyword `PC'). 
%
Tests using node based position constraints or point cloud patch based position constraints are distinguished by keywords `Node' and `Surface'.  
From the comparison of the first five curves in Fig.~\ref{fig:STOAccuracy},
%\ref{fig:ConvergencyStability}, 
node-wise position constraints lead to large control forces during the first several learning iterations, when the nominal material is far from ground truth. Consequently, this introduces some overshooting. Through reduced space-time optimization, these inconveniently large force residuals are smoothly distributed throughout the entire object's domain. 
%To imitate real captured data in this evaluation, we use a virtual scan as input trajectories for material learning the material, and 
We observe good convergence as seen in the last curve in Fig.~\ref{fig:STOAccuracy} for learning from point cloud trajectories.

\begin{figure}[t]
\vspace{-5pt}
\centering
\includegraphics[trim=6cm 1cm 7cm 10cm,clip,width=.40\linewidth]{figures/Dense_to_sparse_figure.png}
\includegraphics[trim=0cm 0cm 0cm 1cm,clip,width=.57\linewidth]{figures/Dense_to_sparse_loss.pdf}
\caption{Convergence comparison under different observation conditions. 
A neo-Hookean material with edited compression regions is the learning target. From left to right, \urin{100\%,  13\%, and 6\% of the}
%entire surface nodes, 13\% of surface nodes,  and 3\%  of 
surface nodes are assumed  visible. Red dots \rev{indicate} the exact location of visible nodes. 
The \urin{rightmost bar imitates a} real application where the surface information is represented as point cloud data. 
The \urin{error norms in nodal positions} 
%total node-wise position errors 
are plotted on the right with different colors. \urin{They all converge sufficiently well.}}
%All of them can converge to a well enough solution }
\label{fig:SparseObservation}
\vspace{-5pt}
\end{figure} 

Our algorithm can handle noisy and sparse observations. We tested \urin{it on the} same synthetic examples with different observation conditions. 
{The learning target is a} neo-Hookean material with edited compression regions.
\urin{Notice that in} Fig.~\ref{fig:SparseObservation}, the \pk{number of observation} points in the first three cases drops sharply.
For all these experiments, our algorithm can converge to a \urin{sufficiently accurate} solution. 
We also used virtual scan\pk{s} to imitate a real capture situation, where point cloud data cover the whole surface. Our patch based position constraint adopted in the last case (Section~\ref{sec:realdata}) performs better than the sparse observation case and only mildly worse than the accurate full surface observation case. 

\newcommand{\tabincell}[2]{\begin{tabular}{@{}#1@{}}#2\end{tabular}}
\renewcommand{\arraystretch}{1.0} 
\setlength{\tabcolsep}{5.5pt}
\begin{table*}[t]
\begin{center}
\caption{
Parameters and errors for different test cases.  For each test object we list ground truth (G) and nominal (N) parameters
for Young's modulus $E$ in MPa, Poisson ratio $\nu$, Rayleigh damping $\alpha_{0}$ and $\alpha_{1}$, and use U and R to denote user designed and real materials, respectively.  The maximum position errors are measured using percentage of object size in simulations using a time step of 0.001 seconds.}
%
%Statistics measured for different test cases. From left to right, the test \pk{object}, the ground-truth constitutive material model, Young's modulus $E_G$, Poisson's ratio $\nu_G$, Rayleigh damping parameters $\alpha_{0G}$ and $\alpha_{1G}$ for ground-truth material, nominal material type, the Young's modulus $E_N$, Poisson ratio $\nu_N$, Rayleigh damping parameters $\alpha_{0N}$ and $\alpha_{1N}$ used for nominal model, and maximum position error for testing data reconstruction \pk{(for real data this term is the maximum position error for training data reconstruction).} All the Young modulus values are in MPa \pk{and} all the maximum position errors are measured using percentage of object size. \pk{All examples use a time step of 0.001 seconds.} \urin{The letters U and R denote user designed and real materials, respectively.}
%
%for ground-truth material of nominal material model, Poisson ratio $\nu$ for both nominal and ground-truth model, the size of the subject, maximum position error before training$e_i^t$, maximum position error after training$e_f^t$, maximum position error to test 1$e^{t_1}$, maximum position effor for test 2$e^{t_2}$.}
\label{tab:test_case_statistic}
\small
\begin{tabular}{|l|l|c|c|c|c|c|c|c|c|c|c|c|}
\hline
Case	 &Material, Ground Truth (G) & $E_G$ & $\nu_G$ & $\alpha_{0G}$ & $\alpha_{1G}$ &Material (N) & $E_N$ & $\nu_N$ & $\alpha_{0N}$ & $\alpha_{1N}$ 	&${err}_L$ \\
\hline
Turtle		&neo-Hookean   						& 2e4  		&0.43  	&0.0   	&0.0   &Corotation & 3.5e4  & 0.43  &0.0   &0.0				& 2.8 \\
Dragon 			&StVK		  						& 1e5 		&0.40  	&0.0   	&0.0   &Corotation & 1.2e5  & 0.40	&0.0   &0.0			& 0.4 \\
Sphere1 			&
%\tabincell{c}{neo-Hookean\\(tension)}
neo-Hookean(tension)
& U  		&U  	&0 		&0.2   &Corotation & 1.2e5  & 0.43  &0.0   &0.2		& 4.1\\
Sphere2 			&
%\tabincell{c}{neo-Hookean\\(compression)}
neo-Hookean (compression)
& U  		&U  	&0  	&0.2   &Corotation & 1.2e5  & 0.43  &0.0   &0.2		& 6.0\\
%\tabincell{c}{Bar \\(Damping1)}
Bar (Damping1)
& 
%\tabincell{c}{Corotation +\\strain-dep damping}
Corotation + strain-dep damping
& 4e4  		&0.43   &U   	&0.2   &Corotation & 4e4 	& 0.43  &0.0   &0.2		& 0.1\\
%\tabincell{c}{Bar \\(Damping2)} 
Bar (Damping2)	
&
%\tabincell{c}{Corotation + \\strain-dep damping}	
Corotation + strain-dep damping
& 4e4  		&0.43   &U   	&0.2   &Corotation & 4e4 	& 0.43  &0.0   &0.2			& 0.8\\
Pot Holder	&Real Material	  					& R  		&R   	&R   	&R     &Corotation & 2.4e6  & 0.43  &0.0   &0.0			& 3.0/7.0\\
\binnew{Hanger}			&Real Material	  					& R  		&R   	&R   	&R     &Corotation & 4.5e5	& 0.43  &0.001   &1.0			& 4.0\\
\binnew{Silicon Bar}			&Real Material	  					& R  		&R   	&R   	&R     &Corotation & 3.0e5	& 0.45  &0   &0.0			& 6.0\\
%\tabincell{c}{Bar\\ (Heterogeneous)}
Bar (Heterogeneous)
&Corotation	  						& 1e5/1e7 	&0.40  	&0.0   	&0.0   &Corotation & 3e6    & 0.40  &0.0   &0.0	 	& 0.2/0.5 \\
%Bar1 (Homogeneous) 	&Corotation	  						& 5e3  		&0.43  	&0.0   	&0.0   &Corotation & 2.5e3  & 0.43  &0.0   &0.0 \\
%Bar2 (Homogeneous) 	&Corotation	  						& 5e3  		&0.43  	&0.02  	&0.1   &Corotation & 2.5e3  & 0.43  &0.0   &0.0 \\	
%Bar3(Homogeneous) 	& 0.08x0.08x0.32	&Corotation	  & 5e3  	&0.43  &0.0   &0.2   &Corotation & 2.5e3  & 0.43  &0.0   &0.0 \\
\hline
\end{tabular}
\end{center}
\vspace{-10pt}
\end{table*}

\begin{figure}[t]
\vspace{-10pt}
\includegraphics[trim=3cm 2.5cm 1cm 1.5cm,clip,width=.99\linewidth]{figures/LambdaConverge.pdf}
\caption{Convergence comparison with different position constraint enforcement weights. 	%$\lambda$ in Eq.~\ref{eq:sparsePosition}. 
The learning target is a neo-Hookean material with edited compression regions.  
Position error norms at each iteration are plotted for seven different $\lambda$ \urin{values} in Eq.~\ref{eq:sparsePosition}. Strong position constraints introduce vibration at early iterations,
while soft ones mildly sacrifice accuracy.  }
\label{fig:LambdaConvergy}
\vspace{-15pt}
\end{figure} 
\bin{
As \urin{described in \pk{Eq.~\ref{eq:sparsePosition}}}, $\lambda$ controls the enforcement \urin{weight} %strength 
of position constraints, which influences the control force. 
We chose different $\lambda$ \urin{values in the wide range} [0.01, 500000], and \urin{simulated the} 
%tested on exact 
same example (turtle with neo-Hookean material as learning target, \pk{all} surface nodes assumed visible). 
From Fig.~\ref{fig:LambdaConvergy}, we observe that larger $\lambda$ \urin{values} introduce some vibration or even overshooting at 
the \urin{early optimization stages}.
% when the material is not good enough. 
The unbalanced ratio between force residual constraint and position constraint \urin{causes a large force deviation in} the internal points, 
%has large deviation on force, 
which consequently decreases the quality of generated training data.
\urin{In contrast, the curves corresponding to} smaller $\lambda$ are much smoother along \urin{the optimization iteration axis}. 
From a global perspective, different~$\lambda$ \urin{will not necessarily}  produce significantly different final results, even though there are still subtle accuracy 
\urin{drops} for smaller $\lambda$ cases as illustrated in \urin{the} zoom-in of Fig.~\ref{fig:LambdaConvergy}. 
}
\bincheck{\pk{We expect it should be possible to} adaptively tune $\lambda$ \pk{between} iterations to speed up convergence. 
For real captured data, $\lambda$ is chosen to be small, \urin{depending on the confidence in the observations}. }


\begin{figure}[t]
%\vspace{-5pt}
\includegraphics[trim=2cm 1cm 2cm 1.5cm,width=.96\linewidth]{Figures/errorshere}
\caption{ Visualization of the learning result accuracy for user designed elastic material examples~\cite{Xu2015}. 
Plots (left) show edited compression and tension regions of a Neo-Hookean material.  Images (right) use color to show principal stress error distribution of our learned material correction to a corotational model.}
\label{fig:userdesigenelasticity}
\end{figure}

\subsection{Nonlinear Constitutive Material Modeling}
To validate the generality of our parametric material model estimation algorithm, we test its ability to learn a variety of different materials using a corotational model for the nominal material.  Ground truth trajectories are either generated in  the VEGAFem~\cite{Vega} library using classical hyperelastic material model, 
or \urin{they are} user defined elasticity and damping models, or captured by Kinect sensors.  Table~\ref{tab:test_case_statistic} shows the statistics of all our testing cases.  Qualitative results for these cases can be seen in the supplementary video.  Each case is discussed below, while reconstruction errors are listed in the last column of  Table~\ref{tab:test_case_statistic}.

%\paragraph{Classical Hyperelastic Material}
\subsubsection{Classical Hyperelastic Material}
% PGK: FORCE THIS ONTO PAGE 9?
\urin{In Fig.~\ref{fig:tease}, the turtle %(see Fig.~\ref{fig:tease}) 
is made of neo-Hookean material, and} the dragon is made of StVK material. 
We use two deliberately designed test trajectories to validate our learning result. The first test has a similar deformation scale as the training trajectory, 
while the second test has a much larger range of deformation. Table~\ref{tab:test_case_statistic} and the supplementary video show that the learning result can reproduce similar deformation with high accuracy; the results for different deformations also demonstrate low error. Vibration differences can only be observed towards the end of a sequence, and as such, can largely be attributed to error accumulation. 

\subsubsection{User Designed Elasticity and Damping Model}

%\subsection{Damping Compensation}
Our algorithm can \urin{also be} extended to model user designed nonlinear elasticity and damping material models. 
Our third example is a soft solid sphere whose top part is keyframed in an up-down motion (Fig.~\ref{fig:userdesigenelasticity}). Following the method of Xu et al.~\cite{Xu2015}, the internal elastic forces and tangent stiffness matrices are formulated in a polynomial space of principal stretch.  Customized materials are designed by editing a single stress-strain curve using a spline interface. We tested two different designed nonlinear materials which edit tension and compression starting from the a neo-Hookean material as shown in Fig.~\ref{fig:userdesigenelasticity}. The supplementary video shows indistinguishable simulation trajectories, while Fig.~\ref{fig:userdesigenelasticity} shows small stress reconstruction errors produced by our parametric material correction of a nominal corotational model.
\bin{We also compared with \urin{the} parameter fitting based method of \pk{Wang et al.~\cite{Wang2015}} and 
\pk{a modification of the method}
%	an extension method of it 
which \urin{replaces} the simple corotated elasticity model with a neo-Hookean model. The \urin{reported} side by side comparison in Fig.~\ref{fig:ComparewithWang}
and the supplementary video both \uri{clearly} demonstrate \urin{that} our method is superior to \urin{this}
%previous 
parameter fitting algorithm, especially when the default model is simple.
}

\begin{figure}[t]
\vspace{0pt}
\includegraphics[trim=3cm 7.5cm 1cm 1.5cm,clip,width=.89\linewidth]{figures/Sphere.pdf}
\caption{Comparing material learning techniques where (a) the target trajectory is generated using neo-Hookean material with modified compression region~\cite{Xu2015}; 
%using the spline interface from~\cite{Xu2015}; (b) 
(b)~\cite{Wang2015}; (c) \cite{Wang2015}, replacing 
the corotated model with the neo-Hookean model; and (d) our algorithm. }
\label{fig:ComparewithWang}
\end{figure} 
\begin{figure}[t]
% SMALL FONTS :(
\includegraphics[trim=0cm 0cm 0cm 0.8cm,clip,width=\linewidth]{Figures/damping}
\caption{ Visualization of the learning result accuracy for user designed deformation dependent damping models. Red is used to show ground truth, while blue shows simulated poses with a learned parametric material correction. }
\label{fig:userdesigndamping}
\vspace{-5pt}
\end{figure} 

\begin{figure*}[tbh]
\centering
\includegraphics[trim=14cm 2cm 17cm 2cm,clip, width=0.12\textwidth]{figures/rabit/tuzi0000.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0019.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0039.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0066.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0082.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0106.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0146.jpg}
\includegraphics[trim=14cm 2cm 17cm 2cm,clip,width=0.12\textwidth]{figures/rabit/tuzi0188.jpg}
\\
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0051.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0056.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0143.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0154.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0177.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0290.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0390.jpg}
\includegraphics[trim=12cm 2cm 12cm 2cm,clip,width=0.12\textwidth]{figures/leaves/ye0499.jpg}
\caption{Material transfer. Top: A chubby jumping bunny uses the learned material of the ball in Fig~\ref{fig:userdesigenelasticity}(b).
Bottom: A plant responds to user interactions, where the left and middle leaves use learned damping properties of the bars in Fig.~\ref{fig:userdesigndamping}.}
%The left 
%young 
%leaf has damping property learned from the top deformation dependent damping model of Fig.~\ref{fig:userdesigndamping}\urin{,} while the middle 
%\uri{older} 
%leaf has damping property learned from the second deformation dependent damping model.}
%		\caption{Top: A chubby jumping bunny using the learned parametric material of the ball example designed material with modified tension region. Second row:	A taro plant responds to user interactions. The left young leaf has damping property learned from the first deformation dependent damping model example; while the middle elder leaf has damping property learned from the second deformation dependent damping model.}
\label{fig:synthesis}
\vspace{-10pt}
\end{figure*} 

Although linear viscous damping \pk{is} widely used in the computer graphics community, \pk{this} only constitutes a small subset of all viscous damping models. Under many circumstances, the damping matrix $C$ can depend nonlinearly on both deformation and velocity. To validate the accommodation of our material model estimation algorithm for damping compensation, Fig.~\ref{fig:userdesigndamping}
shows our tests on a strain-dependent damping model. We start from a Rayleigh damping model, and substitute the original constant stiffness damping coefficient $\alpha_1$ with a polynomial function of the first principal stretch $\lambda_1$. The function of deformation dependent $\alpha_1$ is controlled using a spline tool.
%
%In our examples, we model the stiffness damping coefficient as a polynomial function of the most dominant principal stretch. 
%we use synthetic data generated using strain dependent damping properties. The Rayleigh damping model is involved when generating the ground truth trajectories. Both the ground truth and nominal material model arise from a co-rotational model, but with different Young's moduli (off by a factor of 2). The first case is a bar model deformed from specific initial configuration with a nonzero stiffness damping coefficient; while the second case has a nonzero mass damping coefficient. The dimension of our bar model is $4\times4\times16$ cm, and as such, we can observe that the maximum position error on testing cases is typically just a small percentage of the object size.
% 
%Figure~\ref{fig:errDist} shows snapshots at different times of the error distribution we observe for different examples.  The example involving damping is a challenging case, and we can observe a larger displacement error at different parts of the re-simulated trajectory.  

Since our parametric material correction model is independent of topology, it can be easily transferred to other simulation scenarios. The neo-Hookean material with modified tension region model which we learned from a ball example
can be transferred, for \urin{instance}, %example, 
to a chubby bunny. As \urin{can be gleaned from the}
%you can see from 
video and Fig.~\ref{fig:synthesis}(a), the bunny belly vibrates \urin{in a lively fashion} during jumps. We also transfer the two deformation dependent damping models of Fig.~\ref{fig:userdesigndamping} to different leaves of a taro plant to assign separate properties for young and old leaves as shown in the video and Fig.~\ref{fig:synthesis}(b).

%\paragraph{Real Material Fitting}
\subsubsection{Real Material Fitting}
\binnew{We first validate our algorithm on a silicon bar example. The \pk{object} is made by casting \pk{an} elastomer material of type Silicon-601 into a bar-shaped mold. \pk{The} target material properties depend on the amount of added curing agent, }\bincheck{which \urin{has} no default nominal value.} \binnew{Moreover, \pk{the numerous small} air bubbles seen \pk{in} Fig.~\ref{fig:Cantilever}(d) add more variance \pk{to} the material properties. 
\bincheck{\pk{Thus, in the presence of these bubbles, it is} \urin{worthwhile} to 
%have 
\urin{allow} an algorithm like ours \urin{to} infer \pk{the} material properties.} As illustrated in Fig.~\ref{fig:Cantilever}(a) \pk{through} (c), the \pk{object} is fixed at one end, and three different external loads (100~g, 200~g, and 300~g) are added at the free end. We \pk{released} the load and \pk{recorded} its \pk{vibration}. The \pk{trajectory} of \pk{the} 300~g \pk{case} is used as training data, while the other two are used \pk{for testing}.} 
\pk{We learn the material using both our method and and the method of Wang et al.~\cite{Wang2015}.}
%  This said "adapted/augmented" but that details is perhaps not so critical here?
%\uri{an} augmented~\cite{Wang2015}'s method are \uri{adapted} in this case to learn the material. }
\bin{We encourage the reader to watch \pk{the} side by side comparison in the accompanying video.
}
\begin{figure}[t]
\includegraphics[trim=2cm 1.2cm 2cm 0.8cm,clip, width=.985\linewidth]{Figures/RealBar.png}
\caption{Silicon bar examples: (a) $300$~g external loading case is used as training data, (b) $200$~g external loading case, and (c) $100$~g external loading case are used as test data; (d) irregular bubbles can be observed \pk{in a magnified view}. } 
\label{fig:Cantilever} 
\end{figure}

\begin{figure}[!t]
\includegraphics[width=.985\linewidth]{Figures/potholder.pdf}
\caption{Real Material Fitting: (a) Two captured trajectories and \urin{the corresponding} tracking result. (b) Static loading tests: a silicon pot holder is bent and pulled by external weights; the holder is fixed at one end horizontally and vertically. } 
\label{fig:realpotholder} 

%\end{figure} 

%\begin{figure}[t]
\vspace{15pt}
\includegraphics[trim=0.5cm 1.2cm 2cm 0.8cm, width=.85\linewidth]{Figures/Hanger.png}
\caption{Real Material Fitting: (a) One captured trajectories and \urin{the corresponding} tracking result. (b) Static loading tests: a silicon hanger is pulled by external weights; the hanger is fixed at top vertically. } 
\label{fig:realhanger} 
\vspace{-5pt}
\end{figure}

\binnew{We also \pk{validated} and compared our algorithm with Wang et al.~\cite{Wang2015} \pk{for the} real silicon pot holder and hanger examples which are shown in \urin{Figs.~\ref{fig:realpotholder} and~\ref{fig:realhanger}, respectively}. \pk{The} captured trajectories \pk{seen in (a) of} both figures are used to obtain material corrections. }
%We also validate our algorithm with data captured from a real silicon pot holder shown in Figure~\ref{fig:realpotholder}. We capture two trajectories of its motion and apply our algorithm to obtain its material correction. 
\bin{The raw point cloud data are fused, and severe outliers are removed using Artec Studio.}
The results are validated through external loading tests. More specifically, we fix the objects at one end, either horizontally or vertically, and attach different weights at the other end. The external weights are suddenly released and the vibrations of the soft object are simulated and compared with the ground truth.
% video.  
A side by side comparison can be seen in the accompanying video.
\binnew{For the hanger and silicon bar example, \pk{we} observed that the original constant mass damping coefficient \pk{$\alpha_0$}
% $\beta$!??!
\pk{must} be substituted with a polynomial function of principal stretch $\lambda$. }
%\bin{(figure 8 and table 3 need more data)}.
%\begin{figure}
%	\includegraphics[width=.9\linewidth]{Figures/potholder.pdf}
%	\caption{
%		(b) Static loading tests: a silicon pot holder is bent and pulled by external weights; the holder is fixed at one end horizontally and vertically. } 
%	\label{fig:RealData} 
%\end{figure} 

\begin{table}[t]
\begin{center}
\caption{Performance statistics measured for different testing cases. From left to right: the test object, number of vertices, number of tet elements, number of frames for training data, number of reduced modes, number of learning iterations, number of RBF kernels,  and total computation time in hours for material learning. }
\label{tab:accuracy}
\small
%\setlength\tabcolsep{2.1pt}
\setlength{\tabcolsep}{3.5pt}
\begin{tabular}{|l|r|r|r|r|r|r|r|}
\hline
Case     & \#vert 	& \#tet & \#frm 	& \#mode 	& \#iter 	& \#kernel   & CPU  \\
\hline
Turtle   		 &347		&1185    & 400    	& 200     	& 29	& 46	& 0.9  	\\
Dragon   		 &959    	&2590    & 400    	& 200     	& 19    & 140   & 1.1  \\
Sphere 1   		 &2655    	&12712   & 400    	& 200     	& 27    & 140   & 9.1  \\
Sphere 2  		 &2655    	&12712   & 400    	& 200     	& 23    & 140   & 7.7 \\
Bar (Damp1)   &425    	&1536    & 300    	& 150     	& 7		& 400   & 0.4  \\
Bar (Damp2)   &425    	&1536    & 800    	& 400     	& 18   	& 500   & 2.5 \\
Pot Holder   	 &3031    	&8843    & 400    	& 200     	& 10    & 140   & 4.2 \\
\binnew{Hanger}   	 &1740    	&5888    & 375    	& 200     	& 4    & 500   & 2.0 \\
\binnew{Silicon Bar}   	 &650    	&2400    & 600    	& full     	& 6   & 300   & 0.5 \\
\hline
\end{tabular}
\end{center}
\vspace{-7pt}
\end{table}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\begin{figure}[t]
\includegraphics[width=.985\linewidth]{Figures/Coarsening.pdf}
\caption{Material coarsening. The green bar shows the fine mesh with a layered material distribution; 
the purple bar is the corresponding coarsened mesh with homogeneous material distribution. Bend (left) and twist (right) deformation trajectories of fine mesh are used as training data, and the purple bars are the reconstruction result\urin{s} after learning. }
\label{fig:Coarsening}
\end{figure}

\subsection{Material Coarsening}
The algorithm proposed in this paper can also be used for material coarsening.  In Fig.~\ref{fig:Coarsening}, a high resolution bar $(8\times8\times34)$ is composed of two different constitutive materials, with Young modulus values of 1e5 and 1e7, respectively. The two materials are composited in a layer by layer manner, represented by the light and dark green colors. The low resolution mesh is the result of coarsening by factor 2 along three axis directions. Two principal deformation modes (bend and twist) are used as training data. The equivalent coarsened material property found by our algorithm can produce very similar motion to the original high resolution heterogeneous model.  


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% ARGH!! THIS DOESN'T BUILD UNLESS I LEAVE A PAGEBREAK SOMEWHERE... 
%\newpage


%This suggests that we can likewise successfully capture constitutive models of unknown materials from captured sequences. 
% PGK: I don't think that this argument is being made... is it??  
%

\subsection{Performance}
We \uri{measured} the \uri{computational} cost for each critical step on a 10-core 3.0 GHz Intel i7-6950X desktop. The performance for space-time optimization, listed in Table~\ref{tab:accuracy}, correlates with the number of tetrahedral elements, the number of frames in the motion trajectory, the number of RBF kernels, 
and the \urin{dimension} of selected reduced basis. 


%-------------------------------------------------------------------------
\section{Conclusion and Future Work}\label{sec:future}

%\input{future}
We have presented a new method for estimating nonlinear constitutive models from trajectories of surface data.  
The key insight is to have a parametric material correction model learn the error of the elastic and damping properties of a nominal material.  
%A framework for gradually learning a correction to a nominal material model is described. 
A framework for gradually learning this correction from only kinematic data is described. 
%The nonlinearity of the force is all in the learning part.
%We discuss various neural network designs that can be used for correcting the nominal model, and evaluate training data requirements as well as the necessary number of hidden nodes and layers for successful function approximation.  
\bin{
We \urin{have} demonstrated our method with \urin{several} 
%a number of 
examples,  illustrating the ability of our approach to learn classical material models, user designed materials (cartoon physics), and real world captured data.
}
%demonstrating

%For a long time, 
The desire to work with realistic constitutive models when simulating complex motion has been shared 
\urin{for a long while} by researchers from many fields, 
not just computer graphics. The possibility of employing machine learning towards such a goal is tantalizing. 
\bin{
We solved an interesting and timely problem which is critical for all machine learning algorithms 
%as 
\urin{for} generating annotated data automatically. 
We believe our present work is an important step in that direction.  
}

%Clearly, the next step for this work is to use scans of real world objects undergoing dynamic motion to estimate neural material models.  
%We likewise believe that larger networks that employ six dimensional strain and stress tensors could be advantageous, though larger networks and larger quantities of example trajectories and training data might be required.  

There are a number of interesting ideas to explore in future research.  
First, we note that extending our approach to accommodate a variety of numerical integration techniques would help 
\urin{in avoiding or reducing}
%us avoid 
step size dependent numerical damping effects in our results. Second, we only address heterogeneous materials in the case of numerical coarsening to a homogeneous material.  
There are interesting extensions \urin{that can be considered}
%we could consider 
for dealing with varying material properties across a model, for instance, by adding a latent material parameter to our representation. 
Finally, 
%our approach regularizes the learning process by assuming a strain dependent modification to an element's Rayleigh parameters, but 
there are still a  variety of
potential damping effects that we cannot capture with \pk{our} approach.  The models we estimate do not account for any hysteresis in the damping model, while this can be common in real materials, as can also be the presence of plastic deformation.  Capturing a larger variety of complex plastic and  damping behaviors is indeed a very interesting avenue for future work.  


%-------------------------------------------------------------------------
% bibtex
%\bibliographystyle{eg-alpha.bst}  
%\bibliography{DeepM}        

% biblatex with biber
\printbibliography                

%-------------------------------------------------------------------------
%\newpage


\end{document}


==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


